KIC 11401845: An Eclipsing Binary with Multiperiodic Pulsations and Light Travel Time

We report the ${\it Kepler}$ photometry of KIC 11401845 displaying multiperiodic pulsations, superimposed on binary effects. Light-curve synthesis represents that the binary star is a short-period detached system with a very low mass ratio of $q$ = 0.070 and filling factors of $F_1$ = 45 % and $F_2$ = 99 %. Multiple frequency analyses were applied to the light residuals after subtracting the synthetic eclipsing curve from the observed data. We detected 23 frequencies with signal to noise amplitude ratios larger than 4.0, of which the orbital harmonics ($f_4$, $f_6$, $f_9$, $f_{15}$) in the low frequency domain may originate from tidally excited modes. For the high frequencies of 13.7$-$23.8 day$^{-1}$, the period ratios and pulsation constants are in the ranges of $P_{\rm pul}/P_{\rm orb}$ = 0.020$-$0.034 and $Q$ = 0.018$-$0.031 d, respectively. These values and the position on the Hertzsprung-Russell diagram demonstrate that the primary component is a $\delta$ Sct pulsating star. We examined the eclipse timing variation of KIC 11401845 from the pulsation-subtracted data and found a delay of 56$\pm$17 s in the arrival times of the secondary eclipses relative to the primary eclipses. A possible explanation of the time shift may be some combination of a light-travel-time delay of about 34 s and a very small eccentricity of $e \cos {\omega} <$ 0.0002. This result represents the first measurement of the R{\o}mer delay in non-compact binaries.

==> table3.dat <==
Table 3. Eclipe Timings Measured from Both Datasets Including and Removing the pulsations.
====================================================================================================
           Observed Data                                        Pulsation-Subtracted Data
-----------------------------------------                -------------------------------------------
      BJD            Error        O-C       Epoch   Min          BJD            Error        O-C   
----------------------------------------------------------------------------------------------------
2,455,740.80714   +/-0.00031   -0.000150      0.0    I     2,455,740.80719   +/-0.00014   -0.000100
2,455,741.88860   +/-0.00120    0.000615      0.5    II    2,455,741.88849   +/-0.00028    0.000504
2,455,742.96856   +/-0.00064   -0.000121      1.0    I     2,455,742.96867   +/-0.00039   -0.000011
2,455,744.04971   +/-0.00083    0.000334      1.5    II    2,455,744.04989   +/-0.00031    0.000514
2,455,745.12985   +/-0.00038   -0.000222      2.0    I     2,455,745.12994   +/-0.00025   -0.000132
2,455,746.21091   +/-0.00064    0.000142      2.5    II    2,455,746.21106   +/-0.00020    0.000293
2,455,747.29119   +/-0.00050   -0.000273      3.0    I     2,455,747.29126   +/-0.00020   -0.000203
2,455,748.37248   +/-0.00162    0.000322      3.5    II    2,455,748.37242   +/-0.00034    0.000262
2,455,749.45263   +/-0.00030   -0.000224      4.0    I     2,455,749.45265   +/-0.00028   -0.000204
2,455,750.53383   +/-0.00052    0.000281      4.5    II    2,455,750.53397   +/-0.00019    0.000421
2,455,751.61409   +/-0.00051   -0.000155      5.0    I     2,455,751.61419   +/-0.00032   -0.000055
2,455,752.69515   +/-0.00034    0.000210      5.5    II    2,455,752.69542   +/-0.00020    0.000479
2,455,753.77541   +/-0.00064   -0.000226      6.0    I     2,455,753.77557   +/-0.00053   -0.000066
2,455,754.85647   +/-0.00108    0.000139      6.5    II    2,455,754.85654   +/-0.00024    0.000209
2,455,755.93683   +/-0.00064   -0.000197      7.0    I     2,455,755.93691   +/-0.00030   -0.000117
2,455,757.01786   +/-0.00051    0.000137      7.5    II    2,455,757.01811   +/-0.00019    0.000388
2,455,758.09823   +/-0.00026   -0.000188      8.0    I     2,455,758.09830   +/-0.00026   -0.000118
2,455,759.17962   +/-0.00139    0.000507      8.5    II    2,455,759.17954   +/-0.00040    0.000427
2,455,760.25963   +/-0.00036   -0.000179      9.0    I     2,455,760.25970   +/-0.00017   -0.000109
2,455,761.34066   +/-0.00110    0.000156      9.5    II    2,455,761.34075   +/-0.00030    0.000245
2,455,762.42090   +/-0.00080   -0.000300     10.0    I     2,455,762.42100   +/-0.00038   -0.000200
2,455,763.50254   +/-0.00122    0.000644     10.5    II    2,455,763.50245   +/-0.00030    0.000555
2,455,764.58259   +/-0.00054   -0.000001     11.0    I     2,455,764.58259   +/-0.00036   -0.000001
2,455,765.66360   +/-0.00073    0.000314     11.5    II    2,455,765.66375   +/-0.00020    0.000464
2,455,766.74365   +/-0.00031   -0.000332     12.0    I     2,455,766.74372   +/-0.00034   -0.000262
2,455,767.82504   +/-0.00059    0.000363     12.5    II    2,455,767.82532   +/-0.00034    0.000642
2,455,768.90522   +/-0.00059   -0.000153     13.0    I     2,455,768.90523   +/-0.00035   -0.000143
2,455,771.06662   +/-0.00042   -0.000144     14.0    I     2,455,771.06667   +/-0.00021   -0.000094
2,455,772.14767   +/-0.00120    0.000210     14.5    II    2,455,772.14794   +/-0.00034    0.000481
2,455,773.22800   +/-0.00060   -0.000155     15.0    I     2,455,773.22806   +/-0.00036   -0.000095
2,455,774.30865   +/-0.00070   -0.000200     15.5    II    2,455,774.30919   +/-0.00026    0.000340
2,455,775.38935   +/-0.00040   -0.000196     16.0    I     2,455,775.38938   +/-0.00021   -0.000166
2,455,776.47004   +/-0.00116   -0.000202     16.5    II    2,455,776.47073   +/-0.00030    0.000489
2,455,777.55073   +/-0.00067   -0.000207     17.0    I     2,455,777.55075   +/-0.00031   -0.000187
2,455,778.63201   +/-0.00082    0.000377     17.5    II    2,455,778.63212   +/-0.00028    0.000488
2,455,779.71204   +/-0.00042   -0.000288     18.0    I     2,455,779.71215   +/-0.00011   -0.000178
2,455,780.79321   +/-0.00132    0.000186     18.5    II    2,455,780.79356   +/-0.00029    0.000537
2,455,781.87353   +/-0.00029   -0.000189     19.0    I     2,455,781.87340   +/-0.00029   -0.000319
2,455,782.95424   +/-0.00152   -0.000175     19.5    II    2,455,782.95487   +/-0.00048    0.000456
2,455,784.03490   +/-0.00025   -0.000210     20.0    I     2,455,784.03496   +/-0.00021   -0.000150
2,455,785.11588   +/-0.00081    0.000075     20.5    II    2,455,785.11631   +/-0.00034    0.000505
2,455,786.19630   +/-0.00026   -0.000201     21.0    I     2,455,786.19637   +/-0.00030   -0.000131
2,455,787.27752   +/-0.00108    0.000324     21.5    II    2,455,787.27760   +/-0.00028    0.000404
2,455,788.35768   +/-0.00050   -0.000212     22.0    I     2,455,788.35769   +/-0.00022   -0.000202
2,455,789.43876   +/-0.00185    0.000173     22.5    II    2,455,789.43898   +/-0.00040    0.000393
2,455,790.51919   +/-0.00029   -0.000093     23.0    I     2,455,790.51922   +/-0.00021   -0.000063
2,455,791.60009   +/-0.00196    0.000111     23.5    II    2,455,791.60046   +/-0.00039    0.000481
2,455,792.68028   +/-0.00024   -0.000394     24.0    I     2,455,792.68036   +/-0.00029   -0.000314
2,455,793.76174   +/-0.00125    0.000371     24.5    II    2,455,793.76187   +/-0.00080    0.000501
2,455,794.84192   +/-0.00031   -0.000145     25.0    I     2,455,794.84203   +/-0.00026   -0.000035
2,455,795.92309   +/-0.00104    0.000330     25.5    II    2,455,795.92322   +/-0.00041    0.000460
2,455,797.00343   +/-0.00052   -0.000026     26.0    I     2,455,797.00342   +/-0.00032   -0.000036
2,455,798.08449   +/-0.00050    0.000338     26.5    II    2,455,798.08470   +/-0.00033    0.000549
2,455,799.16456   +/-0.00044   -0.000287     27.0    I     2,455,799.16463   +/-0.00033   -0.000217
2,455,800.24610   +/-0.00060    0.000558     27.5    II    2,455,800.24618   +/-0.00029    0.000638
2,455,801.32607   +/-0.00045   -0.000168     28.0    I     2,455,801.32615   +/-0.00042   -0.000088
2,455,803.48762   +/-0.00028   -0.000009     29.0    I     2,455,803.48769   +/-0.00026    0.000061
2,455,804.56850   +/-0.00091    0.000176     29.5    II    2,455,804.56895   +/-0.00027    0.000626
2,455,805.64879   +/-0.00055   -0.000230     30.0    I     2,455,805.64890   +/-0.00037   -0.000120
2,455,806.72982   +/-0.00039    0.000104     30.5    II    2,455,806.73008   +/-0.00028    0.000365
2,455,807.81029   +/-0.00079   -0.000121     31.0    I     2,455,807.81032   +/-0.00034   -0.000091
2,455,808.89106   +/-0.00048   -0.000047     31.5    II    2,455,808.89141   +/-0.00018    0.000304
2,455,809.97157   +/-0.00048   -0.000232     32.0    I     2,455,809.97164   +/-0.00040   -0.000162
2,455,811.05205   +/-0.00049   -0.000448     32.5    II    2,455,811.05258   +/-0.00039    0.000082
2,455,812.13292   +/-0.00027   -0.000273     33.0    I     2,455,812.13301   +/-0.00020   -0.000183
2,455,813.21428   +/-0.00134    0.000392     33.5    II    2,455,813.21443   +/-0.00026    0.000542
2,455,814.29428   +/-0.00050   -0.000304     34.0    I     2,455,814.29437   +/-0.00024   -0.000214
2,455,815.37540   +/-0.00053    0.000121     34.5    II    2,455,815.37563   +/-0.00039    0.000351
2,455,816.45588   +/-0.00091   -0.000095     35.0    I     2,455,816.45586   +/-0.00035   -0.000115
2,455,817.53669   +/-0.00045    0.000020     35.5    II    2,455,817.53710   +/-0.00021    0.000429
2,455,818.61712   +/-0.00032   -0.000246     36.0    I     2,455,818.61720   +/-0.00030   -0.000166
2,455,819.69843   +/-0.00035    0.000369     36.5    II    2,455,819.69866   +/-0.00030    0.000599
2,455,820.77851   +/-0.00045   -0.000247     37.0    I     2,455,820.77862   +/-0.00025   -0.000137
2,455,821.85973   +/-0.00049    0.000278     37.5    II    2,455,821.85993   +/-0.00027    0.000477
2,455,822.94016   +/-0.00033    0.000012     38.0    I     2,455,822.93998   +/-0.00027   -0.000168
2,455,824.02095   +/-0.00055    0.000106     38.5    II    2,455,824.02128   +/-0.00021    0.000437
2,455,825.10135   +/-0.00046   -0.000189     39.0    I     2,455,825.10138   +/-0.00025   -0.000159
2,455,826.18240   +/-0.00108    0.000165     39.5    II    2,455,826.18273   +/-0.00031    0.000495
2,455,827.26269   +/-0.00067   -0.000240     40.0    I     2,455,827.26278   +/-0.00025   -0.000150
2,455,828.34367   +/-0.00115    0.000044     40.5    II    2,455,828.34427   +/-0.00027    0.000644
2,455,829.42411   +/-0.00031   -0.000211     41.0    I     2,455,829.42412   +/-0.00024   -0.000201
2,455,830.50443   +/-0.00155   -0.000586     41.5    II    2,455,830.50524   +/-0.00038    0.000223
2,455,831.58546   +/-0.00035   -0.000252     42.0    I     2,455,831.58552   +/-0.00021   -0.000192
2,455,832.66677   +/-0.00087    0.000363     42.5    II    2,455,832.66683   +/-0.00029    0.000423
2,455,933.17089   +/-0.00037   -0.000199     89.0    I     2,455,933.17097   +/-0.00036   -0.000119
2,455,934.25197   +/-0.00138    0.000186     89.5    II    2,455,934.25242   +/-0.00056    0.000636
2,455,935.33230   +/-0.00062   -0.000180     90.0    I     2,455,935.33241   +/-0.00031   -0.000070
2,455,936.41306   +/-0.00110   -0.000115     90.5    II    2,455,936.41359   +/-0.00031    0.000415
2,455,937.49352   +/-0.00037   -0.000351     91.0    I     2,455,937.49364   +/-0.00024   -0.000231
2,455,938.57451   +/-0.00085   -0.000056     91.5    II    2,455,938.57497   +/-0.00026    0.000404
2,455,939.65493   +/-0.00024   -0.000332     92.0    I     2,455,939.65503   +/-0.00023   -0.000232
2,455,940.73640   +/-0.00075    0.000442     92.5    II    2,455,940.73664   +/-0.00031    0.000682
2,455,941.81628   +/-0.00036   -0.000373     93.0    I     2,455,941.81640   +/-0.00023   -0.000253
2,455,942.89721   +/-0.00208   -0.000138     93.5    II    2,455,942.89792   +/-0.00032    0.000572
2,455,943.97780   +/-0.00066   -0.000244     94.0    I     2,455,943.97780   +/-0.00036   -0.000244
2,455,945.05879   +/-0.00150    0.000051     94.5    II    2,455,945.05942   +/-0.00034    0.000680
2,455,946.13932   +/-0.00034   -0.000115     95.0    I     2,455,946.13945   +/-0.00028    0.000015
2,455,947.22005   +/-0.00038   -0.000080     95.5    II    2,455,947.22053   +/-0.00026    0.000400
2,455,948.30050   +/-0.00047   -0.000326     96.0    I     2,455,948.30065   +/-0.00031   -0.000176
2,455,949.38191   +/-0.00181    0.000389     96.5    II    2,455,949.38162   +/-0.00041    0.000099
2,455,952.62335   +/-0.00039   -0.000258     98.0    I     2,455,952.62346   +/-0.00032   -0.000148
2,455,953.70430   +/-0.00084   -0.000003     98.5    II    2,455,953.70489   +/-0.00039    0.000587
2,455,955.86589   +/-0.00085    0.000195     99.5    II    2,455,955.86608   +/-0.00015    0.000386
2,455,956.94611   +/-0.00053   -0.000280    100.0    I     2,455,956.94624   +/-0.00038   -0.000150
2,455,958.02801   +/-0.00164    0.000925    100.5    II    2,455,958.02758   +/-0.00038    0.000495
2,455,960.18853   +/-0.00051    0.000053    101.5    II    2,455,960.18894   +/-0.00022    0.000463
2,455,961.26878   +/-0.00053   -0.000392    102.0    I     2,455,961.26892   +/-0.00027   -0.000252
2,455,962.34985   +/-0.00080   -0.000018    102.5    II    2,455,962.35024   +/-0.00033    0.000373
2,455,963.43015   +/-0.00054   -0.000413    103.0    I     2,455,963.43032   +/-0.00030   -0.000243
2,455,964.51136   +/-0.00060    0.000102    103.5    II    2,455,964.51184   +/-0.00029    0.000582
2,455,965.59188   +/-0.00040   -0.000074    104.0    I     2,455,965.59194   +/-0.00025   -0.000014
2,455,966.67265   +/-0.00048    0.000001    104.5    II    2,455,966.67313   +/-0.00024    0.000481
2,455,967.75306   +/-0.00061   -0.000285    105.0    I     2,455,967.75320   +/-0.00064   -0.000145
2,455,968.83440   +/-0.00097    0.000360    105.5    II    2,455,968.83461   +/-0.00027    0.000570
2,455,969.91450   +/-0.00065   -0.000236    106.0    I     2,455,969.91468   +/-0.00031   -0.000056
2,455,970.99555   +/-0.00090    0.000119    106.5    II    2,455,970.99584   +/-0.00031    0.000408
2,455,972.07575   +/-0.00071   -0.000377    107.0    I     2,455,972.07586   +/-0.00039   -0.000267
2,455,973.15700   +/-0.00054    0.000178    107.5    II    2,455,973.15727   +/-0.00024    0.000448
2,455,974.23731   +/-0.00037   -0.000208    108.0    I     2,455,974.23741   +/-0.00033   -0.000108
2,455,975.31816   +/-0.00072   -0.000054    108.5    II    2,455,975.31859   +/-0.00015    0.000376
2,455,976.39809   +/-0.00070   -0.000819    109.0    I     2,455,976.39817   +/-0.00057   -0.000739
2,455,977.47977   +/-0.00078    0.000166    109.5    II    2,455,977.48018   +/-0.00033    0.000576
2,455,978.55994   +/-0.00052   -0.000360    110.0    I     2,455,978.56011   +/-0.00036   -0.000190
2,455,979.64102   +/-0.00057    0.000025    110.5    II    2,455,979.64145   +/-0.00025    0.000455
2,455,980.72140   +/-0.00032   -0.000291    111.0    I     2,455,980.72150   +/-0.00023   -0.000191
2,455,981.80251   +/-0.00044    0.000123    111.5    II    2,455,981.80292   +/-0.00034    0.000534
2,455,982.88264   +/-0.00081   -0.000442    112.0    I     2,455,982.88267   +/-0.00047   -0.000412
2,455,983.96416   +/-0.00054    0.000383    112.5    II    2,455,983.96445   +/-0.00027    0.000673
2,455,985.04421   +/-0.00014   -0.000263    113.0    I     2,455,985.04434   +/-0.00025   -0.000133
2,455,986.12524   +/-0.00091    0.000071    113.5    II    2,455,986.12572   +/-0.00028    0.000551
2,455,988.28643   +/-0.00123   -0.000129    114.5    II    2,455,988.28697   +/-0.00027    0.000410
2,455,989.36691   +/-0.00051   -0.000345    115.0    I     2,455,989.36701   +/-0.00028   -0.000245
2,455,990.44774   +/-0.00102   -0.000210    115.5    II    2,455,990.44849   +/-0.00033    0.000539
2,455,991.52846   +/-0.00036   -0.000186    116.0    I     2,455,991.52855   +/-0.00032   -0.000096
2,455,992.60924   +/-0.00077   -0.000101    116.5    II    2,455,992.60981   +/-0.00030    0.000468
2,455,999.09439   +/-0.00146    0.000876    119.5    II    2,455,999.09404   +/-0.00069    0.000526
2,456,000.17377   +/-0.00039   -0.000440    120.0    I     2,456,000.17389   +/-0.00045   -0.000320
2,456,001.25495   +/-0.00047    0.000044    120.5    II    2,456,001.25549   +/-0.00034    0.000584
2,456,002.33527   +/-0.00032   -0.000331    121.0    I     2,456,002.33538   +/-0.00028   -0.000221
2,456,003.41686   +/-0.00210    0.000564    121.5    II    2,456,003.41679   +/-0.00025    0.000494
2,456,004.49667   +/-0.00041   -0.000322    122.0    I     2,456,004.49682   +/-0.00031   -0.000172
2,456,005.57869   +/-0.00216    0.001002    122.5    II    2,456,005.57845   +/-0.00049    0.000762
2,456,006.65800   +/-0.00026   -0.000383    123.0    I     2,456,006.65812   +/-0.00022   -0.000263
2,456,007.73887   +/-0.00116   -0.000208    123.5    II    2,456,007.73937   +/-0.00039    0.000292
2,456,008.81943   +/-0.00019   -0.000344    124.0    I     2,456,008.81955   +/-0.00027   -0.000224
2,456,009.90112   +/-0.00076    0.000650    124.5    II    2,456,009.90123   +/-0.00024    0.000760
2,456,010.98067   +/-0.00064   -0.000495    125.0    I     2,456,010.98084   +/-0.00041   -0.000325
2,456,012.06239   +/-0.00174    0.000530    125.5    II    2,456,012.06236   +/-0.00039    0.000499
2,456,013.14224   +/-0.00036   -0.000316    126.0    I     2,456,013.14232   +/-0.00019   -0.000236
2,456,014.22339   +/-0.00045    0.000139    126.5    II    2,456,014.22380   +/-0.00027    0.000549
----------------------------------------------------------------------------------------------------

